Ionised AGN outflows in the Goldfish galaxy -- The illuminating and interacting red quasar eFEDSJ091157.4+014327 at z $\sim$ 0.6

Evolutionary models suggest that the initial growth phases of active galactic nuclei (AGN) are dust-enshrouded, and characterised by jet/wind outflows that should gradually clear the interstellar medium (ISM) in the host by heating and/or expelling the surrounding gas. eFEDSJ091157.4$+$014327 (z$\sim$0.6) was selected from X-ray samples for its characteristics that are similar to sources with outflows which include red, obscured and X-ray luminous. We aim to explore the environment around this red quasar and characterise kinematics within the system. We used spatially resolved spectroscopic data from Multi Unit Spectroscopic Explorer (MUSE) with an average seeing of 0.6" to construct flux, velocity and velocity dispersions maps. We found that the quasar is embedded in an interacting and merging system with three other galaxies $\sim$ 50 kpc from its nucleus. Spatially resolved kinematics reveal that the quasar has extended ionised outflows of up to 9.2 kpc with positive and negative velocities up to 1000 km s$^{-1}$ and -1200 km s$^{-1}$, respectively. The velocity dispersion (W$_{80}$) ranges from 600-1800 km s$^{-1}$. We associate the presence of turbulent and high-velocity components with the outflow. The total mass outflow rate is estimated to be $\sim$ 10 M$_{\odot}$ yr$^{-1}$ and kinetic power of 2x10$^{42}$ erg s$^{-1}$. The kinetic coupling efficiencies range from 0.01%-0.03% and the momentum boosts are $\sim$ 0.2. These low values indicate that the ionised outflow is not energetically relevant. These values don't align with the theoretical predictions of both radiation-pressure-driven outflows and energy-conserving mechanisms. However, note that our results are based only on the ionised phase while theoretical predictions are multiphase. Moreover, the mass loading factor of $\sim$ 5 is an indication that these outflows are more likely AGN-driven than star formation-driven.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

